On the infrared behavior of Landau gauge Yang-Mills theory

We discuss the properties of ghost and gluon propagators in the deep infrared momentum region of Landau gauge Yang-Mills theory. Within the framework of Dyson-Schwinger equations and the functional renormalization group we demonstrate that it is only a matter of infrared boundary conditions whether infrared scaling or decoupling occurs. We argue that the second possibility is at odds with global BRST symmetry in the confining phase. For this purpose we improve upon existing truncation schemes in particular with respect to transversality and renormalization.

==> cover.txt <==
Dear Editor,

 please find attached the submission of our article.
 We would be pleased if our mansucript is published in
 Annals of Physics.
 Please note also that the article already has 24 citations
 in SPIRES.
 
 Best wishes,
 Christian Fischer
 

